Leveraging AI for Climate Resilience in Africa: Challenges, Opportunities, and the Need for Collaboration

As climate change issues become more pressing, their impact in Africa calls for urgent, innovative solutions tailored to the continent's unique challenges. While Artificial Intelligence (AI) emerges as a critical and valuable tool for climate change adaptation and mitigation, its effectiveness and potential are contingent upon overcoming significant challenges such as data scarcity, infrastructure gaps, and limited local AI development. This position paper explores the role of AI in climate change adaptation and mitigation in Africa. It advocates for a collaborative approach to build capacity, develop open-source data repositories, and create context-aware, robust AI-driven climate solutions that are culturally and contextually relevant.

==> Notes.txt <==
We can use world data as a reference for the data scarcity as, Africa's data shows usually as missing ; exemple : https://ourworldindata.org/renewable-energy
